Fast Object Learning and Dual-arm Coordination for Cluttered Stowing, Picking, and Packing

Robotic picking from cluttered bins is a demanding task, for which Amazon Robotics holds challenges. The 2017 Amazon Robotics Challenge (ARC) required stowing items into a storage system, picking specific items, and packing them into boxes. In this paper, we describe the entry of team NimbRo Picking. Our deep object perception pipeline can be quickly and efficiently adapted to new items using a custom turntable capture system and transfer learning. It produces high-quality item segments, on which grasp poses are found. A planning component coordinates manipulation actions between two robot arms, minimizing execution time. The system has been demonstrated successfully at ARC, where our team reached second places in both the picking task and the final stow-and-pick task. We also evaluate individual components.

==> data/gpu_benchmark.csv <==
ngpu time
1 75.401505
2 42.089377
3 30.312994
4 24.106853
5 20.362345
6 18.516360
7 16.395209
8 15.169496


==> data/pick_1arm.csv <==
x y ey
1 365.8081129335 20.6982422681
0.96 385.1180788819 36.0568677009
0.93 392.7935508796 44.4110596756
0.94 386.7113515098 31.7538666078
0.88 425.6194102899 63.2005131889
0.86 429.8635181874 44.7637000612
0.85 441.8339340757 62.9552748329
0.83 465.8367910037 68.5397010405
0.75 511.3548380237 103.4082182606
0.73 519.1098080903 54.3978889929


==> data/pick_2arms.csv <==
x y ey
1 304.7402 29.2909575762
0.98 309.2672 35.6394895268
0.93 332.2151 43.7671464138
0.93 330.156 51.3484042054
0.85 394.4662 101.7638460487
0.84 381.1972 62.9254797497
0.83 379.918 61.3089354716
0.82 393.8317 62.2256835221
0.73 460.507 131.6374277155
0.72 448.3764 107.7215672537
0.68 483.7642 42.1880141188


==> data/stow_1arm.csv <==
x y ey
1 598.5258 9.9402953544
0.96 628.3852 27.9530364234
0.87 691.2624 59.5992460993
0.84 717.184 82.5257080067
0.82 737.575 102.0711116755
0.74 815.1749 39.1714279445
0.7 861.7994 130.9026001297
0.66 911.9839 100.9707618961
0.58 1051.2162 140.2493439215
0.52 1172.6526 178.000756134
0.51 1204.6582 197.3570653938
0.42 1461.148 341.9447066998


==> data/stow_2arms.csv <==
x y ey
1 499.5246 17.0293645748
0.96 530.7197 29.9498178331
0.91 557.7475 41.8825979117
0.85 598.8265 59.2445285974
0.81 632.3277 90.0491743648
0.78 655.0283 79.4209759195
0.69 741.1456 82.6394378936
0.65 786.641 176.9321787145
0.61 855.5072 129.2664467058
0.57 1024.8918 165.587549216
0.53 962.189 198.3547899318
0.47 1107.027 218.5176686134

